NIHAO XXVII: Crossing the green valley

The transition of high-mass galaxies from being blue and star forming to being red and dead is a crucial step in galaxy evolution, yet not fully understood. In this work, we use the NIHAO suite of galaxy simulations to investigate the relation between the transition time through the green valley and other galaxy properties. The typical green valley crossing time of our galaxies is approximately 400 Myr, somewhat shorter than observational estimates. The crossing of the green valley is triggered by the onset of AGN feedback and the subsequent shut down of star formation. Interestingly the time spent in the green valley is not related to any other galaxy properties, such as stellar age or metallicity, or the time at which the star formation quenching takes place. The crossing time is set by two main contributions: the ageing of the current stellar population and the residual star formation in the green valley. These effects are of comparable magnitude, while major and minor mergers have a negligible contribution. Most interestingly, we find the time that a galaxy spends to travel through the green valley is twice the $e$-folding time of the star formation quenching. This result is stable against galaxy properties and the exact numerical implementation of AGN feedback in the simulation. Assuming a typical crossing time of about one Gyr inferred from observations, our results imply that any mechanism or process aiming to quench star formation, must do it on a typical timescale of 500 Myr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
